Latency Analysis for Sequential Detection in Low-Complexity Binary Radio Systems

We consider the problem of making a quick decision in favor of one of two possible physical signal models while the numerical measurements are acquired by sensing devices featuring minimal digitization complexity. Therefore, the digital data streams available for statistical processing are binary and exhibit temporal and spatial dependencies. To handle the intractable multivariate binary data model, we first consider sequential tests for exponential family distributions. Within this generic probabilistic framework, we identify adaptive approximations for the log-likelihood ratio and the Kullback-Leibler divergence. The results allow designing sequential detectors for binary radio systems and analyzing their average run-time along classical arguments of Wald. In particular, the derived tests exploit the spatio-temporal correlation structure of the analog sensor signals engraved into the binary measurements. As an application, we consider the specification of binary sensing architectures for cognitive radio and GNSS spectrum monitoring where our results characterize the sequential detection latency as a function of the temporal oversampling and the number of antennas. Finally, we evaluate the efficiency of the proposed algorithms and illustrate the accuracy of our analysis via Monte-Carlo simulations.

==> Data/ALLR_Accuracy_GaussianSampling_kappa_2_N_10_SNR0_-20.txt <==
-19.900000000000 0.000332797504 -0.000333082762 0.000132730669 -0.000132749307 0.001332713691 -0.001330812982 0.500100100100
-19.389743589744 0.002081386415 -0.002092594829 -0.000111613033 0.000118788621 0.008385480649 -0.008310796024 0.501101101101
-18.879487179487 0.003916645216 -0.003956524608 0.000142871721 -0.000122854126 0.015880388520 -0.015614651108 0.501901901902
-18.369230769231 0.005841675169 -0.005930841394 0.000104488067 -0.000056951118 0.023846078946 -0.023251878978 0.502902902903
-17.858974358974 0.007859539771 -0.008021816695 0.000176397569 -0.000090659980 0.032313155357 -0.031231647375 0.503903903904
-17.348717948718 0.009973242445 -0.010236033996 -0.000029293007 0.000179232357 0.041314329960 -0.039562711084 0.505105105105
-16.838461538462 0.012185700714 -0.012580397005 0.000278477778 -0.000068172898 0.050884582117 -0.048253325756 0.506106106106
-16.328205128205 0.014499717387 -0.015062136857 0.000321463956 -0.000019601635 0.061061329934 -0.057311156533 0.507307307307
-15.817948717949 0.016917948590 -0.017688818035 0.000110116342 0.000324952241 0.071884616254 -0.066743181858 0.508708708709
-15.307692307692 0.019442868492 -0.020468342703 0.000424773295 0.000132530257 0.083397310396 -0.076555593067 0.509909909910
-14.797435897436 0.022076730605 -0.023408953154 0.000498994722 0.000227999546 0.095645327106 -0.086753690456 0.511311311311
-14.287179487179 0.024821525549 -0.026519232009 0.000344282634 0.000611864259 0.108677864319 -0.097341776686 0.512912912913
-13.776923076923 0.027678935227 -0.029808099783 0.000728463391 0.000437011049 0.122547661491 -0.108323048581 0.514314314314
-13.266666666667 0.030650283379 -0.033284809404 0.000898459740 0.000542080834 0.137311280460 -0.119699488493 0.515915915916
-12.756410256410 0.033736482566 -0.036958937223 0.000866746223 0.000928239307 0.153029410950 -0.131471756633 0.517717717718
-12.246153846154 0.036937977661 -0.040840370036 0.001016457950 0.001164517080 0.169767203069 -0.143639085871 0.519519519520
-11.735897435897 0.040254686041 -0.044939287617 0.001352682715 0.001243636267 0.187594629376 -0.156199180707 0.521321321321
-11.225641025641 0.043685934705 -0.049266140216 0.001515874629 0.001597324922 0.206586879352 -0.169148122215 0.523323323323
-10.715384615385 0.047230394706 -0.053831620495 0.001881194855 0.001785388855 0.226824789387 -0.182480280894 0.525325325325
-10.205128205128 0.050886013321 -0.058646629339 0.002095168959 0.002246746557 0.248395311710 -0.196188239405 0.527527527528
-9.694871794872 0.054649944553 -0.063722235018 0.002527043343 0.002534427172 0.271392026032 -0.210262727265 0.529729729730
-9.184615384615 0.058518478661 -0.069069625175 0.002829798986 0.003095429645 0.295915698048 -0.224692569505 0.532132132132
-8.674358974359 0.062486971547 -0.074700051166 0.003366172661 0.003475293343 0.322074889346 -0.239464651293 0.534534534535
-8.164102564103 0.066549774986 -0.080624764329 0.003796001733 0.004130080635 0.349986623766 -0.254563900382 0.537137137137
-7.653846153846 0.070700168801 -0.086854943855 0.004474889545 0.004597058204 0.379777115699 -0.269973289087 0.539739739740
-7.143589743590 0.074930296246 -0.093401616010 0.005069954246 0.005342434278 0.411582566428 -0.285673857262 0.542542542543
-6.633333333333 0.079231104002 -0.100275564622 0.005929017745 0.005894346849 0.445550035187 -0.301644757455 0.545345345345
-6.123076923077 0.083592288280 -0.107487232871 0.006726934731 0.006730339161 0.481838392304 -0.317863323068 0.548348348348
-5.612820512821 0.088002248693 -0.115046616626 0.007803079411 0.007368488251 0.520619362539 -0.334305159945 0.551351351351
-5.102564102564 0.092448051583 -0.122963149770 0.008521299884 0.008797192079 0.562078667544 -0.350944261371 0.554754754755
-4.592307692308 0.096915404602 -0.131245582195 0.009855064257 0.009533739227 0.606417277287 -0.367753145973 0.557957957958
-4.082051282051 0.101388644338 -0.139901851400 0.010862625028 0.011086492800 0.653852781280 -0.384703017511 0.561561561562
-3.571794871795 0.105850738754 -0.148938948896 0.012489095849 0.011933191050 0.704620891548 -0.401763945032 0.564964964965
-3.061538461538 0.110283306162 -0.158362782912 0.013821318098 0.013626778829 0.758977090524 -0.418905061375 0.568768768769
-2.551282051282 0.114666652299 -0.168178039174 0.015479796958 0.015137367932 0.817198438387 -0.436094777513 0.572572572573
-2.041025641026 0.118979826906 -0.178388041792 0.017175973751 0.017004100362 0.879585555848 -0.453301009807 0.576576576577
-1.530769230769 0.123200700940 -0.188994616586 0.019209764138 0.018694396914 0.946464800083 -0.470491416876 0.580580580581
-1.020512820513 0.127306065257 -0.199997959372 0.021303180100 0.020767279226 1.018190653293 -0.487633642475 0.584784784785
-0.510256410256 0.131271751198 -0.211396511933 0.023473000931 0.023248336507 1.095148345430 -0.504695560597 0.589189189189
0.000000000000 0.135072773093 -0.223186848535 0.026002115789 0.025580558041 1.177756734861 -0.521645518887 0.593593593594


==> Data/ALLR_Accuracy_GaussianSampling_sweep_kappa_2_N_10_SNRdelta_1.5.txt <==
-20.000000000000 0.009843302455 -0.010099209221 0.000072450941 0.000069380904 0.000072450941 0.000069380904 0.040757048543 -0.039051373409 0.504985498550
-19.230769230769 0.010652493365 -0.010952859117 0.000086428762 0.000079989967 0.000086428762 0.000079989967 0.044236174804 -0.042234035866 0.505400540054
-18.461538461538 0.011519156398 -0.011871210326 0.000093781850 0.000101639143 0.000093781850 0.000101639143 0.047985125511 -0.045638269799 0.505850585059
-17.692307692308 0.012445858340 -0.012857874125 0.000117383780 0.000110965965 0.000117383780 0.000110965965 0.052020076978 -0.049273263664 0.506325632563
-16.923076923077 0.013435027257 -0.013916440445 0.000131236520 0.000135921329 0.000131236520 0.000135921329 0.056357351089 -0.053147560670 0.506840684068
-16.153846153846 0.014488902858 -0.015050433026 0.000158022973 0.000153343691 0.000158022973 0.000153343691 0.061013255699 -0.057268864891 0.507385738574
-15.384615384615 0.015609482276 -0.016263257897 0.000181349065 0.000181375006 0.000181349065 0.000181375006 0.066003897071 -0.061643832718 0.507970797080
-14.615384615385 0.016798461872 -0.017558145181 0.000213777505 0.000207548616 0.000213777505 0.000207548616 0.071344963157 -0.066277852688 0.508590859086
-13.846153846154 0.018057175973 -0.018938084376 0.000248227651 0.000240361160 0.000248227651 0.000240361160 0.077051477235 -0.071174817830 0.509250925093
-13.076923076923 0.019386533721 -0.020405753617 0.000286995219 0.000278393557 0.000286995219 0.000278393557 0.083137522297 -0.076336895759 0.509950995100
-12.307692307692 0.020786955583 -0.021963443694 0.000322395155 0.000331118675 0.000322395155 0.000331118675 0.089615937706 -0.081764302881 0.510696069607
-11.538461538462 0.022258311364 -0.023612978011 0.000375046381 0.000377258250 0.000375046381 0.000377258250 0.096497990992 -0.087455090116 0.511476147615
-10.769230769231 0.023799861853 -0.025355630052 0.000436231388 0.000427381761 0.000436231388 0.000427381761 0.103793029166 -0.093404948405 0.512296229623
-10.000000000000 0.025410206521 -0.027192040376 0.000496756696 0.000492863682 0.000496756696 0.000492863682 0.111508115674 -0.099607042870 0.513161316132
-9.230769230769 0.027087239817 -0.029122135545 0.000565811246 0.000564812736 0.000565811246 0.000564812736 0.119647660904 -0.106051884770 0.514066406641
-8.461538461538 0.028828118694 -0.031145051810 0.000642324568 0.000645606240 0.000642324568 0.000645606240 0.128213056039 -0.112727250185 0.515011501150
-7.692307692308 0.030629243921 -0.033259066662 0.000733855014 0.000727812406 0.000733855014 0.000727812406 0.137202321785 -0.119618153656 0.515991599160
-6.923076923077 0.032486257513 -0.035461541611 0.000828352871 0.000826121400 0.000828352871 0.000826121400 0.146609785068 -0.126706883723 0.517011701170
-6.153846153846 0.034394058223 -0.037748879570 0.000931732186 0.000934811339 0.000931732186 0.000934811339 0.156425798004 -0.133973105484 0.518066806681
-5.384615384615 0.036346836449 -0.040116500170 0.001048963080 0.001048894366 0.001048963080 0.001048894366 0.166636514037 -0.141394032911 0.519151915192
-4.615384615385 0.038338129221 -0.042558835978 0.001174871062 0.001174930614 0.001174871062 0.001174930614 0.177223736197 -0.148944670872 0.520267026703
-3.846153846154 0.040360895069 -0.045069352081 0.001312735130 0.001309443572 0.001312735130 0.001309443572 0.188164851480 -0.156598123745 0.521407140714
-3.076923076923 0.042407607611 -0.047640590752 0.001465007526 0.001449553695 0.001455877732 0.001460495952 0.199432863651 -0.164325964284 0.522567256726
-2.307692307692 0.044470365780 -0.050264241950 0.001615222597 0.001614876841 0.001615222597 0.001614876841 0.210996533949 -0.172098653347 0.523752375238
-1.538461538462 0.046541017653 -0.052931239333 0.001791830839 0.001770616794 0.001782789490 0.001781663072 0.222820635498 -0.179885998309 0.524942494249
-0.769230769231 0.048611294023 -0.055631880231 0.001968241624 0.001948219503 0.001959244896 0.001959318914 0.234866322684 -0.187657635777 0.526147614761
0.000000000000 0.050672947235 -0.058355966806 0.002153811209 0.002135294506 0.002144859143 0.002146447539 0.247091611532 -0.195383522639 0.527357735774
0.769230769231 0.052717890351 -0.061092964458 0.002348554171 0.002330433896 0.002339646642 0.002341640839 0.259451961610 -0.203034418829 0.528567856786
1.538461538462 0.054738331588 -0.063832172507 0.002552374460 0.002532062970 0.002543511177 0.002543323903 0.271900944370 -0.210582345291 0.529772977298
2.307692307692 0.056726899086 -0.066562901344 0.002765210640 0.002738284434 0.002756391154 0.002749599230 0.284390977673 -0.218001001719 0.530968096810
3.076923076923 0.058676751510 -0.069274649785 0.002978399651 0.002958095991 0.002969623327 0.002969464356 0.296874101821 -0.225266130479 0.532153215322
3.846153846154 0.060581670641 -0.071957276134 0.003201220446 0.003177250993 0.003192486545 0.003188672390 0.309302769226 -0.232355815644 0.533318331833
4.615384615385 0.062436133062 -0.074601156692 0.003425815712 0.003403497778 0.003417123334 0.003414971519 0.321630618113 -0.239250709176 0.534463446345
5.384615384615 0.064235359058 -0.077197325987 0.003662310313 0.003620895160 0.003645006624 0.003643945531 0.333813200713 -0.245934179634 0.535578557856
6.153846153846 0.065975338064 -0.079737593924 0.003886807653 0.003858669126 0.003878195203 0.003870244751 0.345808638311 -0.252392382379 0.536673667367
6.923076923077 0.067652831133 -0.082214636213 0.004119386230 0.004087528061 0.004102237692 0.004110777848 0.357578179223 -0.258614253700 0.537733773377
7.692307692308 0.069265352027 -0.084622055839 0.004354870376 0.004311777606 0.004337795711 0.004335123231 0.369086641137 -0.264591434531 0.538758875888
8.461538461538 0.070811129530 -0.086954414876 0.004588902409 0.004534882928 0.004563397131 0.004570040956 0.380302725880 -0.270318132282 0.539748974897
9.230769230769 0.072289054381 -0.089207237459 0.004817916655 0.004759475756 0.004792513963 0.004794768822 0.391199202074 -0.275790931592 0.540704070407
10.000000000000 0.073698614757 -0.091376986205 0.005039095724 0.004987383298 0.005022226146 0.005010998875 0.401752958829 -0.281008566410 0.541624162416


==> Data/HomodyneArray_Latency_K0_1_SNR_-15_SNRdelta_3_angle_15.txt <==
2.000000000000 0.222166591934 0.177645879036 0.212039278458 0.186406118050 0.523684210526
4.000000000000 0.401459799298 0.299616620407 0.375026967228 0.324406212376 0.536842105263
6.000000000000 0.505570972252 0.360471842230 0.467377992351 0.398715292462 0.544736842105
8.000000000000 0.581043372052 0.401096956886 0.534160118127 0.450651863271 0.550000000000
10.000000000000 0.639922589057 0.431212951612 0.590274019442 0.486123620433 0.550000000000
12.000000000000 0.687623478915 0.454776771900 0.636014388607 0.514094731233 0.550000000000
14.000000000000 0.727224951871 0.473849827832 0.674173916716 0.536874090341 0.550000000000
16.000000000000 0.760699045945 0.489662931468 0.706557707851 0.555853923125 0.550000000000
18.000000000000 0.789399891955 0.503015956881 0.734416129030 0.571946850088 0.550000000000
20.000000000000 0.814300707453 0.514459343504 0.758653633583 0.585785495260 0.550000000000
22.000000000000 0.836124180732 0.524387932442 0.779946300153 0.597826972496 0.550000000000
24.000000000000 0.855420274110 0.533093931790 0.798811128633 0.608411339210 0.550000000000
26.000000000000 0.872616716626 0.540799247685 0.815652009819 0.617798120320 0.550000000000
28.000000000000 0.888044820841 0.547672033664 0.830786896609 0.626187697090 0.550000000000
30.000000000000 0.901967103296 0.553842846234 0.844465399785 0.633734098306 0.550000000000
32.000000000000 0.914594865661 0.559415206366 0.856889097195 0.640559908587 0.550000000000
34.000000000000 0.926100519836 0.564472503274 0.868220855736 0.646762158448 0.550000000000
36.000000000000 0.936622228554 0.569080162887 0.878593548632 0.652419326446 0.550000000000
38.000000000000 0.946276622118 0.573293144050 0.888120129261 0.657597679243 0.550000000000
40.000000000000 0.955163593290 0.577158309943 0.896897243948 0.662353731901 0.550000000000


==> Data/HomodyneArray_Latency_K0_1_SNR_-15_SNRdelta_3_angle_5.txt <==
2.000000000000 0.222277372510 0.178203825311 0.212175953863 0.187016639248 0.523684210526
4.000000000000 0.401364050555 0.299653465023 0.374950397893 0.324456521801 0.536842105263
6.000000000000 0.505453974828 0.360387565504 0.467262936110 0.398616411920 0.544736842105
8.000000000000 0.580765522826 0.400945315977 0.533907104586 0.450483202250 0.550000000000
10.000000000000 0.639636865749 0.431034516854 0.590003420068 0.485916640055 0.550000000000
12.000000000000 0.687353486722 0.454597648603 0.635750137582 0.513880645828 0.550000000000
14.000000000000 0.726908847638 0.473658199164 0.673867408891 0.536646339643 0.550000000000
16.000000000000 0.760461520323 0.489512966310 0.706317551300 0.555668434850 0.550000000000
18.000000000000 0.789224514325 0.502904033570 0.734229694429 0.571801610908 0.550000000000
20.000000000000 0.814145897363 0.514368560386 0.758486289501 0.585664266064 0.550000000000
22.000000000000 0.836056249442 0.524345370001 0.779859044090 0.597760269555 0.550000000000
24.000000000000 0.855394353858 0.533077963188 0.798765054528 0.608376648798 0.550000000000
26.000000000000 0.872595266267 0.540789882297 0.815613999338 0.617773907365 0.550000000000
28.000000000000 0.888059802551 0.547680544939 0.830784019687 0.626184958680 0.550000000000
30.000000000000 0.901969974781 0.553845300630 0.844451893169 0.633724858225 0.550000000000
32.000000000000 0.914569801624 0.559402425815 0.856848159267 0.640532087941 0.550000000000


==> Data/HomodyneArray_Latency_Simulation_K0_1_ant_8_SNR_-15_SNRdelta_3_kappa_1_alpha_0.001_hist.txt <==
  0.0000   1.0000   0.0000   1.0000
  0.0000  11.0000   0.0000  11.0000
  0.0000  21.0000   0.0007  21.0000
  0.0000  31.0000   0.0025  31.0000
  0.0009  41.0000   0.0084  41.0000
  0.0052  51.0000   0.0181  51.0000
  0.0130  61.0000   0.0305  61.0000
  0.0251  71.0000   0.0422  71.0000
  0.0347  81.0000   0.0487  81.0000
  0.0483  91.0000   0.0554  91.0000
  0.0514 101.0000   0.0563 101.0000
  0.0547 111.0000   0.0578 111.0000
  0.0618 121.0000   0.0519 121.0000
  0.0610 131.0000   0.0594 131.0000
  0.0587 141.0000   0.0553 141.0000
  0.0537 151.0000   0.0518 151.0000
  0.0500 161.0000   0.0479 161.0000
  0.0494 171.0000   0.0429 171.0000
  0.0412 181.0000   0.0388 181.0000
  0.0385 191.0000   0.0333 191.0000
  0.0369 201.0000   0.0319 201.0000
  0.0325 211.0000   0.0301 211.0000
  0.0297 221.0000   0.0244 221.0000
  0.0284 231.0000   0.0238 231.0000
  0.0294 241.0000   0.0193 241.0000
  0.0232 251.0000   0.0185 251.0000
  0.0188 261.0000   0.0173 261.0000
  0.0180 271.0000   0.0144 271.0000
  0.0138 281.0000   0.0158 281.0000
  0.0132 291.0000   0.0114 291.0000
  0.0114 301.0000   0.0097 301.0000
  0.0123 311.0000   0.0074 311.0000
  0.0082 321.0000   0.0079 321.0000
  0.0086 331.0000   0.0076 331.0000
  0.0082 341.0000   0.0064 341.0000
  0.0066 351.0000   0.0077 351.0000
  0.0055 361.0000   0.0049 361.0000
  0.0050 371.0000   0.0048 371.0000
  0.0051 381.0000   0.0031 381.0000
  0.0051 391.0000   0.0032 391.0000
  0.0025 401.0000   0.0027 401.0000
  0.0036 411.0000   0.0027 411.0000
  0.0030 421.0000   0.0031 421.0000
  0.0024 431.0000   0.0027 431.0000
  0.0023 441.0000   0.0015 441.0000
  0.0018 451.0000   0.0014 451.0000
  0.0026 461.0000   0.0014 461.0000
  0.0015 471.0000   0.0017 471.0000
  0.0013 481.0000   0.0013 481.0000
  0.0009 491.0000   0.0006 491.0000
  0.0014 501.0000   0.0014 501.0000
  0.0011 511.0000   0.0005 511.0000
  0.0007 521.0000   0.0006 521.0000
  0.0014 531.0000   0.0011 531.0000
  0.0008 541.0000   0.0004 541.0000
  0.0004 551.0000   0.0007 551.0000
  0.0004 561.0000   0.0006 561.0000
  0.0006 571.0000   0.0001 571.0000
  0.0003 581.0000   0.0005 581.0000
  0.0004 591.0000   0.0007 591.0000
  0.0005 601.0000   0.0003 601.0000
  0.0004 611.0000   0.0003 611.0000
  0.0000 621.0000   0.0000 621.0000
  0.0002 631.0000   0.0002 631.0000
  0.0002 641.0000   0.0002 641.0000
  0.0004 651.0000   0.0003 651.0000
  0.0003 661.0000   0.0000 661.0000
  0.0002 671.0000   0.0000 671.0000
  0.0000 681.0000   0.0000 681.0000
  0.0001 691.0000   0.0002 691.0000
  0.0001 701.0000   0.0001 701.0000
  0.0000 711.0000   0.0001 711.0000
  0.0001 721.0000   0.0003 721.0000
  0.0000 731.0000   0.0000 731.0000
  0.0001 741.0000   0.0001 741.0000
  0.0000 751.0000   0.0000 751.0000
  0.0000 761.0000   0.0001 761.0000
  0.0000 771.0000   0.0001 771.0000
  0.0001 781.0000   0.0000 781.0000
  0.0000 791.0000   0.0001 791.0000
  0.0000 801.0000   0.0000 801.0000
  0.0001 811.0000   0.0001 811.0000
  0.0000 821.0000   0.0000 821.0000
  0.0000 831.0000   0.0000 831.0000
  0.0000 841.0000   0.0001 841.0000
  0.0000 851.0000   0.0000 851.0000
  0.0000 861.0000   0.0001 861.0000
  0.0001 871.0000   0.0000 871.0000
  0.0000 881.0000   0.0000 881.0000
  0.0000 891.0000   0.0000 891.0000
  0.0001 901.0000   0.0000 901.0000
  0.0000 911.0000   0.0000 911.0000
  0.0000 921.0000   0.0000 921.0000
  0.0000 931.0000   0.0000 931.0000
  0.0001 941.0000   0.0001 941.0000
  0.0000 951.0000   0.0000 951.0000
  0.0000 961.0000   0.0000 961.0000
  0.0000 971.0000   0.0000 971.0000
  0.0000 981.0000   0.0000 981.0000
  0.0000 991.0000   0.0000 991.0000


==> Data/HomodyneArray_Latency_Simulation_K0_1_ant_8_SNR_-15_SNRdelta_3_kappa_1_alpha_0.001_stats.txt <==
  0.0010   0.0010   0.0011   0.0007 179.3138 162.2001 183.1636 169.0131


==> Data/HomodyneArray_Latency_Simulation_ideal_K0_1_ant_4_SNR_-15_SNRdelta_3_kappa_1_alpha_0.001_hist.txt <==
  0.0000   1.0000   0.0000   1.0000
  0.0000  11.0000   0.0000  11.0000
  0.0000  21.0000   0.0019  21.0000
  0.0000  31.0000   0.0085  31.0000
  0.0000  41.0000   0.0169  41.0000
  0.0015  51.0000   0.0332  51.0000
  0.0081  61.0000   0.0403  61.0000
  0.0203  71.0000   0.0485  71.0000
  0.0293  81.0000   0.0527  81.0000
  0.0408  91.0000   0.0585  91.0000
  0.0511 101.0000   0.0601 101.0000
  0.0600 111.0000   0.0560 111.0000
  0.0585 121.0000   0.0574 121.0000
  0.0615 131.0000   0.0493 131.0000
  0.0563 141.0000   0.0505 141.0000
  0.0587 151.0000   0.0476 151.0000
  0.0511 161.0000   0.0434 161.0000
  0.0531 171.0000   0.0360 171.0000
  0.0462 181.0000   0.0359 181.0000
  0.0442 191.0000   0.0317 191.0000
  0.0366 201.0000   0.0291 201.0000
  0.0348 211.0000   0.0239 211.0000
  0.0310 221.0000   0.0220 221.0000
  0.0279 231.0000   0.0222 231.0000
  0.0256 241.0000   0.0202 241.0000
  0.0200 251.0000   0.0174 251.0000
  0.0195 261.0000   0.0139 261.0000
  0.0174 271.0000   0.0127 271.0000
  0.0179 281.0000   0.0140 281.0000
  0.0136 291.0000   0.0130 291.0000
  0.0127 301.0000   0.0101 301.0000
  0.0105 311.0000   0.0085 311.0000
  0.0104 321.0000   0.0083 321.0000
  0.0095 331.0000   0.0065 331.0000
  0.0087 341.0000   0.0064 341.0000
  0.0078 351.0000   0.0044 351.0000
  0.0062 361.0000   0.0042 361.0000
  0.0056 371.0000   0.0030 371.0000
  0.0052 381.0000   0.0037 381.0000
  0.0045 391.0000   0.0031 391.0000
  0.0038 401.0000   0.0027 401.0000
  0.0033 411.0000   0.0020 411.0000
  0.0037 421.0000   0.0029 421.0000
  0.0023 431.0000   0.0023 431.0000
  0.0024 441.0000   0.0017 441.0000
  0.0027 451.0000   0.0013 451.0000
  0.0018 461.0000   0.0010 461.0000
  0.0021 471.0000   0.0013 471.0000
  0.0014 481.0000   0.0009 481.0000
  0.0011 491.0000   0.0007 491.0000
  0.0012 501.0000   0.0007 501.0000
  0.0012 511.0000   0.0005 511.0000
  0.0004 521.0000   0.0007 521.0000
  0.0008 531.0000   0.0006 531.0000
  0.0007 541.0000   0.0007 541.0000
  0.0005 551.0000   0.0006 551.0000
  0.0002 561.0000   0.0002 561.0000
  0.0009 571.0000   0.0005 571.0000
  0.0005 581.0000   0.0005 581.0000
  0.0007 591.0000   0.0002 591.0000
  0.0003 601.0000   0.0006 601.0000
  0.0002 611.0000   0.0004 611.0000
  0.0003 621.0000   0.0002 621.0000
  0.0002 631.0000   0.0001 631.0000
  0.0001 641.0000   0.0000 641.0000
  0.0000 651.0000   0.0000 651.0000
  0.0001 661.0000   0.0006 661.0000
  0.0003 671.0000   0.0001 671.0000
  0.0000 681.0000   0.0000 681.0000
  0.0000 691.0000   0.0002 691.0000
  0.0001 701.0000   0.0000 701.0000
  0.0000 711.0000   0.0000 711.0000
  0.0001 721.0000   0.0002 721.0000
  0.0000 731.0000   0.0000 731.0000
  0.0001 741.0000   0.0000 741.0000
  0.0000 751.0000   0.0000 751.0000
  0.0000 761.0000   0.0000 761.0000
  0.0001 771.0000   0.0000 771.0000
  0.0001 781.0000   0.0000 781.0000
  0.0000 791.0000   0.0000 791.0000
  0.0000 801.0000   0.0001 801.0000
  0.0000 811.0000   0.0000 811.0000
  0.0000 821.0000   0.0000 821.0000
  0.0000 831.0000   0.0001 831.0000
  0.0001 841.0000   0.0002 841.0000
  0.0001 851.0000   0.0000 851.0000
  0.0000 861.0000   0.0000 861.0000
  0.0000 871.0000   0.0001 871.0000
  0.0000 881.0000   0.0001 881.0000
  0.0000 891.0000   0.0000 891.0000
  0.0000 901.0000   0.0000 901.0000
  0.0000 911.0000   0.0000 911.0000
  0.0000 921.0000   0.0000 921.0000
  0.0000 931.0000   0.0000 931.0000
  0.0000 941.0000   0.0000 941.0000
  0.0000 951.0000   0.0000 951.0000
  0.0000 961.0000   0.0000 961.0000
  0.0000 971.0000   0.0000 971.0000
  0.0000 981.0000   0.0000 981.0000
  0.0000 991.0000   0.0000 991.0000


==> Data/HomodyneArray_Latency_Simulation_ideal_K0_1_ant_4_SNR_-15_SNRdelta_3_kappa_1_alpha_0.001_stats.txt <==
  0.0010   0.0010   0.0000   0.0004 182.9270 150.9944 186.8257 159.8909


==> Data/HomodyneArray_Latency_benchmark_K0_1_SNR_-15_SNRdelta_3_angle_15.txt <==
2.000000000000 0.212039278458 0.186406118050 0.088239535603 0.072315137406 0.046181141349 0.034994363093 0.030105386055 0.021269745227
4.000000000000 0.901188418433 0.836219149807 0.375026967228 0.324406212376 0.196274530060 0.156984957681 0.127950941175 0.095416225906
6.000000000000 1.687369820890 1.616672963667 0.702194095682 0.627178596560 0.367501081747 0.303500986366 0.239573159483 0.184469385510
8.000000000000 2.452579618449 2.400508453363 1.020633951102 0.931262881639 0.534160118127 0.450651863271 0.348217824451 0.273908408971
10.000000000000 3.180310807446 3.112965103971 1.323477191411 1.207656173468 0.692656492702 0.584402659543 0.451541267863 0.355202797814
12.000000000000 3.842431149871 3.761199310399 1.599016666709 1.459134752603 0.836863138497 0.706096858351 0.545549268023 0.429169127687
14.000000000000 4.439473271487 4.345725804676 1.847474027676 1.685898306255 0.966896058860 0.815831091283 0.630317447262 0.495866131742
16.000000000000 4.976451266565 4.871453367602 2.070935875213 1.889851166542 1.083847299556 0.914526892780 0.706557707851 0.555853923125
18.000000000000 5.459698677856 5.344578556635 2.272037894913 2.073397250830 1.189096275923 1.003347553961 0.775169287661 0.609839555873
20.000000000000 5.895552849185 5.771304660504 2.453417354174 2.238943087839 1.284023231154 1.083457629619 0.837051964242 0.658530852092
22.000000000000 6.289856034239 6.157351157696 2.617505490056 2.388707515004 1.369900580180 1.155930847959 0.893035222131 0.702580429041
24.000000000000 6.647790049766 6.507791745198 2.766458700690 2.524658842692 1.447856897919 1.221719703442 0.943854776875 0.742567217518
26.000000000000 6.973875800437 6.827050552159 2.902158347544 2.648513385317 1.518876815800 1.281654745962 0.990152507570 0.778996029815
28.000000000000 7.272000361513 7.118933692728 3.026222025804 2.761747702075 1.583806920235 1.336450504323 1.032480302066 0.812301160037
30.000000000000 7.545457840413 7.386666708763 3.140020568795 2.865613122616 1.643364652074 1.386712515426 1.071305858499 0.842850656478
32.000000000000 7.797069110603 7.633012787811 3.244727874892 2.961181609006 1.698164384077 1.432959517546 1.107029685140 0.870959810800
34.000000000000 8.029237877467 7.860321144132 3.341344239174 3.049364524851 1.748729631787 1.475632532994 1.139993060638 0.896896678524
36.000000000000 8.244017672270 8.070604428338 3.430724232768 3.130942665906 1.795507644496 1.515109400368 1.170487545841 0.920890911800
38.000000000000 8.443202602847 8.265619502671 3.513614468488 3.206597596357 1.838889170317 1.551719938644 1.198767868595 0.943142976216
40.000000000000 8.628364414090 8.446906145818 3.590669023447 3.276926664127 1.879216527775 1.585753213305 1.225057185605 0.963828567189


==> Data/HomodyneArray_Latency_benchmark_K0_1_SNR_-15_SNRdelta_3_angle_5.txt <==
2.000000000000 0.212175953863 0.187016639248 0.088296412680 0.072551985450 0.046210908599 0.035108977359 0.030124791260 0.021339408339
4.000000000000 0.901004422602 0.836348831988 0.374950397893 0.324456521801 0.196234456647 0.157009303155 0.127924817404 0.095431023204
6.000000000000 1.686954434562 1.616272032221 0.702021233857 0.627023057607 0.367410612590 0.303425718769 0.239514182836 0.184423637496
8.000000000000 2.451417914621 2.399610038776 1.020150511397 0.930914347079 0.533907104586 0.450483202250 0.348052885472 0.273805895977
10.000000000000 3.178852857264 3.111639674256 1.322870469638 1.207141980946 0.692338958121 0.584153834187 0.451334267757 0.355051560544
12.000000000000 3.840834697985 3.759633027324 1.598352307851 1.458527122462 0.836515438907 0.705802817151 0.545322603413 0.428990408006
14.000000000000 4.437454900174 4.343882277296 1.846634088261 1.685183120846 0.966456467236 0.815485002500 0.630030878434 0.495655777285
16.000000000000 4.974759787781 4.869827765184 2.070231971184 1.889220523817 1.083478903562 0.914221715451 0.706317551300 0.555668434850
18.000000000000 5.458312710549 5.343221363726 2.271461128607 2.072870735967 1.188794418868 1.003092765642 0.774972507700 0.609684694286
20.000000000000 5.894252406086 5.770110280259 2.452876178520 2.238479735175 1.283740000863 1.083233406420 0.836867327028 0.658394568134
22.000000000000 6.289152360060 6.156664147150 2.617212658071 2.388440993376 1.369747323307 1.155801874207 0.892935314308 0.702502038163
24.000000000000 6.647406616233 6.507420683777 2.766299135928 2.524514891635 1.447773387928 1.221650043399 0.943800336893 0.742524877803
26.000000000000 6.973550808446 6.826782984059 2.902023103062 2.648409583874 1.518806034097 1.281604514911 0.990106365132 0.778965499136
28.000000000000 7.271975179385 7.118902560591 3.026211546334 2.761735624548 1.583801435687 1.336444659830 1.032476726702 0.812297607726
30.000000000000 7.545337156253 7.386559008396 3.139970346429 2.865571340904 1.643338367641 1.386692296638 1.071288723734 0.842838367399
32.000000000000 7.796696605163 7.632681272618 3.244572857825 2.961052999672 1.698083254173 1.432897281590 1.106976796731 0.870921983481


==> Data/Superhet_Latency_K0_5_SNR_-9_SNRdelta_1.5.txt <==
2.010000000000 0.000023827392 0.000020498736 0.000022813484 0.000021452196 0.522222222222
2.443000000000 0.039679878810 0.034641636118 0.038809348999 0.035421710759 0.511111111111
2.876000000000 0.088391572214 0.077959672386 0.086450125358 0.079713126623 0.511111111111
3.309000000000 0.130961710644 0.116409092430 0.128092960483 0.119034426193 0.511111111111
3.742000000000 0.165147425327 0.147722777723 0.161541728823 0.151065372281 0.511111111111
4.175000000000 0.193863767040 0.174288508072 0.189643613796 0.178243962631 0.511111111111
4.608000000000 0.218229486064 0.197006658136 0.213491398848 0.201489537588 0.511111111111
5.041000000000 0.239128614675 0.216621311536 0.233948712758 0.221561780037 0.511111111111
5.474000000000 0.257229158492 0.233705957926 0.251668453766 0.239046962422 0.511111111111
5.907000000000 0.273716851741 0.249296350718 0.267810813309 0.255003974112 0.511111111111
6.340000000000 0.287588629447 0.262515746755 0.281393394945 0.268535758509 0.511111111111
6.773000000000 0.299898238804 0.274292233766 0.293447232480 0.280591433649 0.511111111111
7.206000000000 0.310892336106 0.284846561516 0.304213786884 0.291396776398 0.511111111111
7.639000000000 0.320769434309 0.294358205631 0.313887019216 0.301135063541 0.511111111111
8.072000000000 0.329689956005 0.302972909791 0.322624077058 0.309955645126 0.511111111111
8.505000000000 0.338161602221 0.311136828463 0.330921819068 0.318315252491 0.511111111111
8.938000000000 0.345513263516 0.318273272668 0.338123035384 0.325623027264 0.511111111111
9.371000000000 0.352242972522 0.324820068432 0.344715421787 0.332327172327 0.511111111111
9.804000000000 0.358424578248 0.330845415423 0.350770967238 0.338497755786 0.511111111111
10.237000000000 0.364121981652 0.336408741570 0.356352308962 0.344195517689 0.511111111111
10.670000000000 0.369389500424 0.341561442164 0.361513108481 0.349472668752 0.511111111111
11.103000000000 0.374527862635 0.346563756536 0.366547336829 0.354596239016 0.511111111111
11.536000000000 0.379057164241 0.351008690032 0.370985128930 0.359148891070 0.511111111111
11.969000000000 0.383281166685 0.355159788219 0.375123818091 0.363400703923 0.511111111111
12.402000000000 0.387227729282 0.359042979801 0.378990741530 0.367378396499 0.511111111111
12.835000000000 0.390922985571 0.362683628178 0.382611517985 0.371107502275 0.511111111111
13.268000000000 0.394391112824 0.366104151666 0.386009866572 0.374611364156 0.511111111111
13.701000000000 0.397834015140 0.369477540578 0.389383718472 0.378066981120 0.511111111111
14.134000000000 0.400898484193 0.372506865578 0.392386726093 0.381170262486 0.511111111111
14.567000000000 0.403789476818 0.375367532540 0.395219777618 0.384100783007 0.511111111111
15.000000000000 0.406523450656 0.378075004682 0.397898936687 0.386874587513 0.511111111111


==> Data/Superhet_Latency_K0_5_SNR_0_SNRdelta_1.5.txt <==
2.010000000000 0.000011751918 0.000008818872 0.000010788907 0.000009675963 0.544444444444
2.443000000000 0.028285021533 0.021683208031 0.026455248745 0.023177682160 0.533333333333
2.876000000000 0.071876123288 0.055982477252 0.068750486398 0.058528985153 0.522222222222
3.309000000000 0.114781106637 0.090579091390 0.109794114466 0.094702950453 0.522222222222
3.742000000000 0.151801075818 0.121139799788 0.145241689132 0.126686175805 0.522222222222
4.175000000000 0.184525549654 0.148619812409 0.176590404635 0.155457836979 0.522222222222
4.608000000000 0.213403314248 0.173194138200 0.204268418003 0.181199903353 0.522222222222
5.041000000000 0.239030283475 0.195246431251 0.228840767097 0.204309624412 0.522222222222
5.474000000000 0.261856608946 0.215083866651 0.250736833123 0.225106141633 0.522222222222
5.907000000000 0.283231913353 0.233738958375 0.271250215253 0.244672141144 0.522222222222
6.340000000000 0.301476485813 0.249872958700 0.288766059434 0.261599737182 0.522222222222
6.773000000000 0.317955667814 0.264551947163 0.304562106514 0.276978301759 0.522222222222
7.206000000000 0.332785419574 0.277857078020 0.318807574704 0.290945344481 0.522222222222
7.639000000000 0.346284564050 0.290043324185 0.331778562282 0.303741306168 0.522222222222
8.072000000000 0.358633145660 0.301253477203 0.343646922591 0.315515277008 0.522222222222
8.505000000000 0.370490507268 0.312002003126 0.355046107882 0.326807046272 0.522222222222
8.938000000000 0.380861637624 0.321518186017 0.365019618190 0.336806838776 0.522222222222
9.371000000000 0.390437486282 0.330344650521 0.374230217418 0.346083745276 0.522222222222
9.804000000000 0.399314131484 0.338560756894 0.382770192292 0.354720716237 0.522222222222
10.237000000000 0.407549241685 0.346213473285 0.390694389611 0.362767195704 0.522222222222
10.670000000000 0.415213096118 0.353362103867 0.398070384169 0.370284825967 0.522222222222
11.103000000000 0.422762598112 0.360365342165 0.405337583990 0.377650557526 0.522222222222
11.536000000000 0.429440541104 0.366638225514 0.411766663924 0.384249419733 0.522222222222
11.969000000000 0.435710608736 0.372545437600 0.417804126917 0.390464185131 0.522222222222
12.402000000000 0.441580093983 0.378093306885 0.423457233981 0.396301935220 0.522222222222
12.835000000000 0.447111482698 0.383334850280 0.428784940905 0.401818149679 0.522222222222
13.268000000000 0.452325869971 0.388288953915 0.433808045800 0.407032453322 0.522222222222
13.701000000000 0.457550365770 0.393210052355 0.438841495343 0.412212602766 0.522222222222
14.134000000000 0.462198451960 0.397649569245 0.443320660051 0.416886090885 0.522222222222
14.567000000000 0.466593098507 0.401856364072 0.447555427068 0.421315511855 0.522222222222
15.000000000000 0.470766514444 0.405860095366 0.451577940621 0.425531213615 0.522222222222


==> Data/Superhet_Latency_Simulation_K0_5_SNR_-9_SNRdelta_1.5_kappa_5.9161_alpha_0.001_hist.txt <==
  0.0000   1.0000   0.0000   1.0000
  0.0000  41.0000   0.0000  41.0000
  0.0000  81.0000   0.0000  81.0000
  0.0000 121.0000   0.0000 121.0000
  0.0000 161.0000   0.0000 161.0000
  0.0000 201.0000   0.0001 201.0000
  0.0004 241.0000   0.0003 241.0000
  0.0013 281.0000   0.0010 281.0000
  0.0027 321.0000   0.0025 321.0000
  0.0040 361.0000   0.0051 361.0000
  0.0058 401.0000   0.0070 401.0000
  0.0086 441.0000   0.0100 441.0000
  0.0118 481.0000   0.0127 481.0000
  0.0139 521.0000   0.0171 521.0000
  0.0177 561.0000   0.0206 561.0000
  0.0192 601.0000   0.0236 601.0000
  0.0240 641.0000   0.0211 641.0000
  0.0296 681.0000   0.0248 681.0000
  0.0275 721.0000   0.0279 721.0000
  0.0293 761.0000   0.0267 761.0000
  0.0275 801.0000   0.0291 801.0000
  0.0284 841.0000   0.0322 841.0000
  0.0303 881.0000   0.0291 881.0000
  0.0289 921.0000   0.0250 921.0000
  0.0332 961.0000   0.0296 961.0000
  0.0283 1001.0000   0.0285 1001.0000
  0.0264 1041.0000   0.0288 1041.0000
  0.0291 1081.0000   0.0274 1081.0000
  0.0265 1121.0000   0.0298 1121.0000
  0.0279 1161.0000   0.0243 1161.0000
  0.0270 1201.0000   0.0270 1201.0000
  0.0229 1241.0000   0.0235 1241.0000
  0.0234 1281.0000   0.0239 1281.0000
  0.0244 1321.0000   0.0223 1321.0000
  0.0231 1361.0000   0.0219 1361.0000
  0.0223 1401.0000   0.0200 1401.0000
  0.0199 1441.0000   0.0179 1441.0000
  0.0204 1481.0000   0.0206 1481.0000
  0.0175 1521.0000   0.0179 1521.0000
  0.0203 1561.0000   0.0167 1561.0000
  0.0176 1601.0000   0.0169 1601.0000
  0.0162 1641.0000   0.0139 1641.0000
  0.0162 1681.0000   0.0165 1681.0000
  0.0150 1721.0000   0.0153 1721.0000
  0.0129 1761.0000   0.0117 1761.0000
  0.0124 1801.0000   0.0139 1801.0000
  0.0114 1841.0000   0.0133 1841.0000
  0.0095 1881.0000   0.0117 1881.0000
  0.0106 1921.0000   0.0111 1921.0000
  0.0105 1961.0000   0.0098 1961.0000
  0.0103 2001.0000   0.0100 2001.0000
  0.0096 2041.0000   0.0097 2041.0000
  0.0088 2081.0000   0.0073 2081.0000
  0.0092 2121.0000   0.0082 2121.0000
  0.0088 2161.0000   0.0070 2161.0000
  0.0070 2201.0000   0.0078 2201.0000
  0.0064 2241.0000   0.0078 2241.0000
  0.0063 2281.0000   0.0056 2281.0000
  0.0044 2321.0000   0.0072 2321.0000
  0.0057 2361.0000   0.0060 2361.0000
  0.0055 2401.0000   0.0070 2401.0000
  0.0052 2441.0000   0.0049 2441.0000
  0.0045 2481.0000   0.0045 2481.0000
  0.0037 2521.0000   0.0039 2521.0000
  0.0038 2561.0000   0.0047 2561.0000
  0.0041 2601.0000   0.0044 2601.0000
  0.0033 2641.0000   0.0029 2641.0000
  0.0029 2681.0000   0.0028 2681.0000
  0.0039 2721.0000   0.0039 2721.0000
  0.0031 2761.0000   0.0028 2761.0000
  0.0026 2801.0000   0.0031 2801.0000
  0.0032 2841.0000   0.0028 2841.0000
  0.0023 2881.0000   0.0029 2881.0000
  0.0025 2921.0000   0.0028 2921.0000
  0.0011 2961.0000   0.0037 2961.0000
  0.0021 3001.0000   0.0019 3001.0000
  0.0025 3041.0000   0.0015 3041.0000
  0.0021 3081.0000   0.0017 3081.0000
  0.0016 3121.0000   0.0013 3121.0000
  0.0025 3161.0000   0.0021 3161.0000
  0.0011 3201.0000   0.0011 3201.0000
  0.0018 3241.0000   0.0012 3241.0000
  0.0015 3281.0000   0.0011 3281.0000
  0.0008 3321.0000   0.0017 3321.0000
  0.0012 3361.0000   0.0012 3361.0000
  0.0014 3401.0000   0.0018 3401.0000
  0.0012 3441.0000   0.0015 3441.0000
  0.0011 3481.0000   0.0011 3481.0000
  0.0009 3521.0000   0.0008 3521.0000
  0.0007 3561.0000   0.0014 3561.0000
  0.0007 3601.0000   0.0008 3601.0000
  0.0005 3641.0000   0.0011 3641.0000
  0.0004 3681.0000   0.0004 3681.0000
  0.0006 3721.0000   0.0007 3721.0000
  0.0010 3761.0000   0.0005 3761.0000
  0.0005 3801.0000   0.0004 3801.0000
  0.0007 3841.0000   0.0008 3841.0000
  0.0008 3881.0000   0.0009 3881.0000
  0.0008 3921.0000   0.0005 3921.0000
  0.0004 3961.0000   0.0008 3961.0000


==> Data/Superhet_Latency_Simulation_K0_5_SNR_-9_SNRdelta_1.5_kappa_5.9161_alpha_0.001_stats.txt <==
  0.0010   0.0010   0.0010   0.0007 1361.6731 1351.2132 1367.3856 1373.3449


==> Data/Superhet_Latency_Simulation_ideal_K0_5_SNR_-9_SNRdelta_1.5_kappa_5.9161_alpha_0.001_hist.txt <==
  0.0000   1.0000   0.0000   1.0000
  0.0000  26.0000   0.0000  26.0000
  0.0002  51.0000   0.0007  51.0000
  0.0011  76.0000   0.0052  76.0000
  0.0103 101.0000   0.0200 101.0000
  0.0296 126.0000   0.0368 126.0000
  0.0359 151.0000   0.0493 151.0000
  0.0560 176.0000   0.0629 176.0000
  0.0618 201.0000   0.0690 201.0000
  0.0693 226.0000   0.0693 226.0000
  0.0712 251.0000   0.0686 251.0000
  0.0684 276.0000   0.0695 276.0000
  0.0706 301.0000   0.0612 301.0000
  0.0571 326.0000   0.0586 326.0000
  0.0568 351.0000   0.0518 351.0000
  0.0543 376.0000   0.0482 376.0000
  0.0460 401.0000   0.0406 401.0000
  0.0415 426.0000   0.0377 426.0000
  0.0319 451.0000   0.0307 451.0000
  0.0314 476.0000   0.0300 476.0000
  0.0277 501.0000   0.0251 501.0000
  0.0234 526.0000   0.0215 526.0000
  0.0217 551.0000   0.0194 551.0000
  0.0168 576.0000   0.0180 576.0000
  0.0149 601.0000   0.0135 601.0000
  0.0099 626.0000   0.0139 626.0000
  0.0122 651.0000   0.0104 651.0000
  0.0095 676.0000   0.0087 676.0000
  0.0093 701.0000   0.0079 701.0000
  0.0087 726.0000   0.0080 726.0000
  0.0080 751.0000   0.0052 751.0000
  0.0064 776.0000   0.0049 776.0000
  0.0050 801.0000   0.0033 801.0000
  0.0040 826.0000   0.0047 826.0000
  0.0034 851.0000   0.0038 851.0000
  0.0022 876.0000   0.0033 876.0000
  0.0038 901.0000   0.0019 901.0000
  0.0030 926.0000   0.0028 926.0000
  0.0025 951.0000   0.0018 951.0000
  0.0018 976.0000   0.0017 976.0000
  0.0010 1001.0000   0.0018 1001.0000
  0.0016 1026.0000   0.0008 1026.0000
  0.0017 1051.0000   0.0013 1051.0000
  0.0009 1076.0000   0.0008 1076.0000
  0.0004 1101.0000   0.0011 1101.0000
  0.0013 1126.0000   0.0013 1126.0000
  0.0008 1151.0000   0.0004 1151.0000
  0.0006 1176.0000   0.0004 1176.0000
  0.0007 1201.0000   0.0002 1201.0000
  0.0004 1226.0000   0.0002 1226.0000
  0.0006 1251.0000   0.0003 1251.0000
  0.0003 1276.0000   0.0001 1276.0000
  0.0001 1301.0000   0.0002 1301.0000
  0.0001 1326.0000   0.0002 1326.0000
  0.0002 1351.0000   0.0001 1351.0000
  0.0002 1376.0000   0.0002 1376.0000
  0.0000 1401.0000   0.0000 1401.0000
  0.0001 1426.0000   0.0001 1426.0000
  0.0001 1451.0000   0.0001 1451.0000
  0.0003 1476.0000   0.0001 1476.0000
  0.0001 1501.0000   0.0001 1501.0000
  0.0002 1526.0000   0.0000 1526.0000
  0.0001 1551.0000   0.0000 1551.0000
  0.0001 1576.0000   0.0000 1576.0000
  0.0001 1601.0000   0.0001 1601.0000
  0.0002 1626.0000   0.0000 1626.0000
  0.0000 1651.0000   0.0000 1651.0000
  0.0001 1676.0000   0.0000 1676.0000
  0.0001 1701.0000   0.0000 1701.0000
  0.0000 1726.0000   0.0001 1726.0000
  0.0000 1751.0000   0.0000 1751.0000
  0.0000 1776.0000   0.0000 1776.0000
  0.0000 1801.0000   0.0000 1801.0000
  0.0000 1826.0000   0.0001 1826.0000
  0.0000 1851.0000   0.0000 1851.0000
  0.0000 1876.0000   0.0000 1876.0000
  0.0000 1901.0000   0.0000 1901.0000
  0.0000 1926.0000   0.0000 1926.0000
  0.0000 1951.0000   0.0000 1951.0000
  0.0000 1976.0000   0.0000 1976.0000
  0.0000 2001.0000   0.0000 2001.0000
  0.0000 2026.0000   0.0000 2026.0000
  0.0000 2051.0000   0.0000 2051.0000
  0.0000 2076.0000   0.0000 2076.0000
  0.0000 2101.0000   0.0000 2101.0000
  0.0000 2126.0000   0.0000 2126.0000
  0.0000 2151.0000   0.0000 2151.0000
  0.0000 2176.0000   0.0000 2176.0000
  0.0000 2201.0000   0.0000 2201.0000
  0.0000 2226.0000   0.0000 2226.0000
  0.0000 2251.0000   0.0000 2251.0000
  0.0000 2276.0000   0.0000 2276.0000
  0.0000 2301.0000   0.0000 2301.0000
  0.0000 2326.0000   0.0000 2326.0000
  0.0000 2351.0000   0.0000 2351.0000
  0.0000 2376.0000   0.0000 2376.0000
  0.0000 2401.0000   0.0000 2401.0000
  0.0000 2426.0000   0.0000 2426.0000
  0.0000 2451.0000   0.0000 2451.0000
  0.0000 2476.0000   0.0000 2476.0000
  0.0000 2501.0000   0.0000 2501.0000
  0.0000 2526.0000   0.0000 2526.0000
  0.0000 2551.0000   0.0000 2551.0000
  0.0000 2576.0000   0.0000 2576.0000
  0.0000 2601.0000   0.0000 2601.0000
  0.0000 2626.0000   0.0000 2626.0000
  0.0000 2651.0000   0.0000 2651.0000
  0.0000 2676.0000   0.0000 2676.0000
  0.0000 2701.0000   0.0000 2701.0000
  0.0000 2726.0000   0.0000 2726.0000
  0.0000 2751.0000   0.0000 2751.0000
  0.0000 2776.0000   0.0000 2776.0000
  0.0000 2801.0000   0.0000 2801.0000
  0.0000 2826.0000   0.0000 2826.0000
  0.0000 2851.0000   0.0000 2851.0000
  0.0000 2876.0000   0.0000 2876.0000
  0.0000 2901.0000   0.0000 2901.0000
  0.0000 2926.0000   0.0000 2926.0000
  0.0000 2951.0000   0.0000 2951.0000
  0.0000 2976.0000   0.0000 2976.0000
  0.0000 3001.0000   0.0000 3001.0000
  0.0000 3026.0000   0.0000 3026.0000
  0.0000 3051.0000   0.0000 3051.0000
  0.0000 3076.0000   0.0000 3076.0000
  0.0000 3101.0000   0.0000 3101.0000
  0.0000 3126.0000   0.0000 3126.0000
  0.0000 3151.0000   0.0000 3151.0000
  0.0000 3176.0000   0.0000 3176.0000
  0.0000 3201.0000   0.0000 3201.0000
  0.0000 3226.0000   0.0000 3226.0000
  0.0000 3251.0000   0.0000 3251.0000
  0.0000 3276.0000   0.0000 3276.0000
  0.0000 3301.0000   0.0000 3301.0000
  0.0000 3326.0000   0.0000 3326.0000
  0.0000 3351.0000   0.0000 3351.0000
  0.0000 3376.0000   0.0000 3376.0000
  0.0000 3401.0000   0.0000 3401.0000
  0.0000 3426.0000   0.0000 3426.0000
  0.0000 3451.0000   0.0000 3451.0000
  0.0000 3476.0000   0.0000 3476.0000
  0.0000 3501.0000   0.0000 3501.0000
  0.0000 3526.0000   0.0000 3526.0000
  0.0000 3551.0000   0.0000 3551.0000
  0.0000 3576.0000   0.0000 3576.0000
  0.0000 3601.0000   0.0000 3601.0000
  0.0000 3626.0000   0.0000 3626.0000
  0.0000 3651.0000   0.0000 3651.0000
  0.0000 3676.0000   0.0000 3676.0000
  0.0000 3701.0000   0.0000 3701.0000
  0.0000 3726.0000   0.0000 3726.0000
  0.0000 3751.0000   0.0000 3751.0000
  0.0000 3776.0000   0.0000 3776.0000
  0.0000 3801.0000   0.0000 3801.0000
  0.0000 3826.0000   0.0000 3826.0000
  0.0000 3851.0000   0.0000 3851.0000
  0.0000 3876.0000   0.0000 3876.0000
  0.0000 3901.0000   0.0000 3901.0000
  0.0000 3926.0000   0.0000 3926.0000
  0.0000 3951.0000   0.0000 3951.0000
  0.0000 3976.0000   0.0000 3976.0000
  0.0000 4001.0000   0.0000 4001.0000
  0.0000 4026.0000   0.0000 4026.0000
  0.0000 4051.0000   0.0000 4051.0000
  0.0000 4076.0000   0.0000 4076.0000
  0.0000 4101.0000   0.0000 4101.0000
  0.0000 4126.0000   0.0000 4126.0000
  0.0000 4151.0000   0.0000 4151.0000
  0.0000 4176.0000   0.0000 4176.0000
  0.0000 4201.0000   0.0000 4201.0000
  0.0000 4226.0000   0.0000 4226.0000
  0.0000 4251.0000   0.0000 4251.0000
  0.0000 4276.0000   0.0000 4276.0000
  0.0000 4301.0000   0.0000 4301.0000
  0.0000 4326.0000   0.0000 4326.0000
  0.0000 4351.0000   0.0000 4351.0000
  0.0000 4376.0000   0.0000 4376.0000
  0.0000 4401.0000   0.0000 4401.0000
  0.0000 4426.0000   0.0000 4426.0000
  0.0000 4451.0000   0.0000 4451.0000
  0.0000 4476.0000   0.0000 4476.0000
  0.0000 4501.0000   0.0000 4501.0000
  0.0000 4526.0000   0.0000 4526.0000
  0.0000 4551.0000   0.0000 4551.0000
  0.0000 4576.0000   0.0000 4576.0000
  0.0000 4601.0000   0.0000 4601.0000
  0.0000 4626.0000   0.0000 4626.0000
  0.0000 4651.0000   0.0000 4651.0000
  0.0000 4676.0000   0.0000 4676.0000
  0.0000 4701.0000   0.0000 4701.0000
  0.0000 4726.0000   0.0000 4726.0000
  0.0000 4751.0000   0.0000 4751.0000
  0.0000 4776.0000   0.0000 4776.0000
  0.0000 4801.0000   0.0000 4801.0000
  0.0000 4826.0000   0.0000 4826.0000
  0.0000 4851.0000   0.0000 4851.0000
  0.0000 4876.0000   0.0000 4876.0000
  0.0000 4901.0000   0.0000 4901.0000
  0.0000 4926.0000   0.0000 4926.0000
  0.0000 4951.0000   0.0000 4951.0000
  0.0000 4976.0000   0.0000 4976.0000


==> Data/Superhet_Latency_Simulation_ideal_K0_5_SNR_-9_SNRdelta_1.5_kappa_5.9161_alpha_0.001_stats.txt <==
  0.0010   0.0010   0.0011   0.0006 365.1560 344.8345 368.7109 351.1406


==> Data/efficiency_spatial_superior.txt <==
2.000000000000 0.333333333333 0.166666666667 0.083333333333 0.041666666667
3.000000000000 0.500000000000 0.250000000000 0.125000000000 0.062500000000
4.000000000000 0.666666666667 0.333333333333 0.166666666667 0.083333333333
5.000000000000 0.833333333333 0.416666666667 0.208333333333 0.104166666667
6.000000000000 1.000000000000 0.500000000000 0.250000000000 0.125000000000
7.000000000000 1.166666666667 0.583333333333 0.291666666667 0.145833333333
8.000000000000 1.333333333333 0.666666666667 0.333333333333 0.166666666667
9.000000000000 1.500000000000 0.750000000000 0.375000000000 0.187500000000
10.000000000000 1.666666666667 0.833333333333 0.416666666667 0.208333333333
11.000000000000 1.833333333333 0.916666666667 0.458333333333 0.229166666667
12.000000000000 2.000000000000 1.000000000000 0.500000000000 0.250000000000
13.000000000000 2.166666666667 1.083333333333 0.541666666667 0.270833333333
14.000000000000 2.333333333333 1.166666666667 0.583333333333 0.291666666667
15.000000000000 2.500000000000 1.250000000000 0.625000000000 0.312500000000
16.000000000000 2.666666666667 1.333333333333 0.666666666667 0.333333333333
17.000000000000 2.833333333333 1.416666666667 0.708333333333 0.354166666667
18.000000000000 3.000000000000 1.500000000000 0.750000000000 0.375000000000
19.000000000000 3.166666666667 1.583333333333 0.791666666667 0.395833333333
20.000000000000 3.333333333333 1.666666666667 0.833333333333 0.416666666667
21.000000000000 3.500000000000 1.750000000000 0.875000000000 0.437500000000
22.000000000000 3.666666666667 1.833333333333 0.916666666667 0.458333333333
23.000000000000 3.833333333333 1.916666666667 0.958333333333 0.479166666667
24.000000000000 4.000000000000 2.000000000000 1.000000000000 0.500000000000
25.000000000000 4.166666666667 2.083333333333 1.041666666667 0.520833333333
26.000000000000 4.333333333333 2.166666666667 1.083333333333 0.541666666667
27.000000000000 4.500000000000 2.250000000000 1.125000000000 0.562500000000
28.000000000000 4.666666666667 2.333333333333 1.166666666667 0.583333333333
29.000000000000 4.833333333333 2.416666666667 1.208333333333 0.604166666667
30.000000000000 5.000000000000 2.500000000000 1.250000000000 0.625000000000
31.000000000000 5.166666666667 2.583333333333 1.291666666667 0.645833333333
32.000000000000 5.333333333333 2.666666666667 1.333333333333 0.666666666667
33.000000000000 5.500000000000 2.750000000000 1.375000000000 0.687500000000
34.000000000000 5.666666666667 2.833333333333 1.416666666667 0.708333333333
35.000000000000 5.833333333333 2.916666666667 1.458333333333 0.729166666667
36.000000000000 6.000000000000 3.000000000000 1.500000000000 0.750000000000
37.000000000000 6.166666666667 3.083333333333 1.541666666667 0.770833333333
38.000000000000 6.333333333333 3.166666666667 1.583333333333 0.791666666667
39.000000000000 6.500000000000 3.250000000000 1.625000000000 0.812500000000
40.000000000000 6.666666666667 3.333333333333 1.666666666667 0.833333333333
41.000000000000 6.833333333333 3.416666666667 1.708333333333 0.854166666667
42.000000000000 7.000000000000 3.500000000000 1.750000000000 0.875000000000
43.000000000000 7.166666666667 3.583333333333 1.791666666667 0.895833333333
44.000000000000 7.333333333333 3.666666666667 1.833333333333 0.916666666667
45.000000000000 7.500000000000 3.750000000000 1.875000000000 0.937500000000
46.000000000000 7.666666666667 3.833333333333 1.916666666667 0.958333333333
47.000000000000 7.833333333333 3.916666666667 1.958333333333 0.979166666667
48.000000000000 8.000000000000 4.000000000000 2.000000000000 1.000000000000
49.000000000000 8.166666666667 4.083333333333 2.041666666667 1.020833333333
50.000000000000 8.333333333333 4.166666666667 2.083333333333 1.041666666667


==> Data/efficiency_temporal_superior.txt <==
2.010000000000 0.335000000000 0.143571428571 0.067000000000 0.032419354839
2.443000000000 0.407166666667 0.174500000000 0.081433333333 0.039403225806
2.876000000000 0.479333333333 0.205428571429 0.095866666667 0.046387096774
3.309000000000 0.551500000000 0.236357142857 0.110300000000 0.053370967742
3.742000000000 0.623666666667 0.267285714286 0.124733333333 0.060354838710
4.175000000000 0.695833333333 0.298214285714 0.139166666667 0.067338709677
4.608000000000 0.768000000000 0.329142857143 0.153600000000 0.074322580645
5.041000000000 0.840166666667 0.360071428571 0.168033333333 0.081306451613
5.474000000000 0.912333333333 0.391000000000 0.182466666667 0.088290322581
5.907000000000 0.984500000000 0.421928571429 0.196900000000 0.095274193548
6.340000000000 1.056666666667 0.452857142857 0.211333333333 0.102258064516
6.773000000000 1.128833333333 0.483785714286 0.225766666667 0.109241935484
7.206000000000 1.201000000000 0.514714285714 0.240200000000 0.116225806452
7.639000000000 1.273166666667 0.545642857143 0.254633333333 0.123209677419
8.072000000000 1.345333333333 0.576571428571 0.269066666667 0.130193548387
8.505000000000 1.417500000000 0.607500000000 0.283500000000 0.137177419355
8.938000000000 1.489666666667 0.638428571429 0.297933333333 0.144161290323
9.371000000000 1.561833333333 0.669357142857 0.312366666667 0.151145161290
9.804000000000 1.634000000000 0.700285714286 0.326800000000 0.158129032258
10.237000000000 1.706166666667 0.731214285714 0.341233333333 0.165112903226
10.670000000000 1.778333333333 0.762142857143 0.355666666667 0.172096774194
11.103000000000 1.850500000000 0.793071428571 0.370100000000 0.179080645161
11.536000000000 1.922666666667 0.824000000000 0.384533333333 0.186064516129
11.969000000000 1.994833333333 0.854928571429 0.398966666667 0.193048387097
12.402000000000 2.067000000000 0.885857142857 0.413400000000 0.200032258065
12.835000000000 2.139166666667 0.916785714286 0.427833333333 0.207016129032
13.268000000000 2.211333333333 0.947714285714 0.442266666667 0.214000000000
13.701000000000 2.283500000000 0.978642857143 0.456700000000 0.220983870968
14.134000000000 2.355666666667 1.009571428571 0.471133333333 0.227967741935
14.567000000000 2.427833333333 1.040500000000 0.485566666667 0.234951612903
15.000000000000 2.500000000000 1.071428571429 0.500000000000 0.241935483871

